Design and Implementation of a Neural Network Aided Self-Interference Cancellation Scheme for Full-Duplex Radios

In-band full-duplex systems are able to transmit and receive information simultaneously on the same frequency band. Due to the strong self-interference caused by the transmitter to its own receiver, the use of non-linear digital self-interference cancellation is essential. In this work, we present a hardware architecture for a neural network based non-linear self-interference canceller and we compare it with our own hardware implementation of a conventional polynomial based canceller. We show that, for the same cancellation performance, the neural network canceller has a significantly higher throughput and requires fewer hardware resources.

==> fig/data/bitwidth_power_nn.dat <==
#	nbits	fixed	nbits	float
#	14		14	44.37
	15	39.69	15	44.37
	16	42.80	26	44.37
	17	44.15		
	18	44.35		
	19	44.46		
	20	44.37		
	21	44.36		
	22	44.36		
	24	44.37		
	26	44.37		



==> fig/data/bitwidth_power_poly.dat <==
#	nbits	fixed	nbits	float
#	16		14	44.80
#	17	36.05	15	44.80
	18	37.70	15	44.80
	19	41.04	15	44.80
	20	42.20	26	44.80
	21	42.95		
	22	43.88		
	23	44.14		
	24	44.65		
	25	44.74		
	26	44.78		



==> fig/data/par_throughput.dat <==
#	NN - 18 bits		Poly - 22 bits		Poly - 23 bits	
#	Nb HMUL	Throughput-NN (MSPS)	Nb HMUL	Throughput-Poly (MSPS)	Nb HMUL	Throughput-Poly (MSPS)
	31	1.97	36	1.61	36	1.37
	62	3.404	66	3.26	66	3.08


==> fig/data/synthesis_throughput.dat <==
#	nb-multipliers-NN	throughput-NN	nb-multipliers-Poly	throughput-Poly
	5	0.0021367521	9	0.0038461538
	6	0.0042735043	12	0.0076923077
	7	0.0064102564	21	0.0192307692
	8	0.0085470085	36	0.0384615385
	9	0.0106382979	66	0.0769230769
	10	0.0128205128	
	11	0.0149253731	
	13	0.0192307692	
	17	0.0277777778		
	31	0.0555555556		
	62	0.1111111111		
#	93	0.1666666667		186	0.2307692308
#	124	0.2		396	0.5
#	152	0.25		786	1
#	183	0.3333333333		
#	273	0.5		
#	543	1		



==> fig/data/synthesis_throughput_max.dat <==
#	nb-multipliers-NN	throughput-NN	nb-multipliers-Poly	throughput-Poly
	5	0.0021367521	9	0.0038461538
	6	0.0042735043	12	0.0076923077
	7	0.0064102564	21	0.0192307692
	8	0.0085470085	36	0.0384615385
	9	0.0106382979	66	0.0769230769
	10	0.0128205128	
	11	0.0149253731	
	13	0.0192307692	
	17	0.0277777778		
	31	0.0555555556		
	62	0.1111111111		
	93	0.1666666667
	124	0.2
	152	0.25
	183	0.3333333333		
	273	0.5		
	543	1		


